The double-peaked type Ic Supernova 2019cad: another SN 2005bf-like object

We present the photometric and spectroscopic evolution of supernova (SN) 2019cad during the first $\sim100$ days from explosion. Based on the light curve morphology, we find that SN 2019cad resembles the double-peaked type Ib/c SN 2005bf and the type Ic PTF11mnb. Unlike those two objects, SN 2019cad also shows the initial peak in the redder bands. Inspection of the g-band light curve indicates the initial peak is reached in $\sim8$ days, while the r band peak occurred $\sim15$ days post-explosion. A second and more prominent peak is reached in all bands at $\sim45$ days past explosion, followed by and fast decline from $\sim60$ days. During the first 30 days, the spectra of SN 2019cad show the typical features of a type Ic SN, however, after 40 days, a blue continuum with prominent lines of Si II ${\lambda}6355$ and C II ${\lambda}6580$ is observed again. Comparing the bolometric light curve to hydrodynamical models, we find that SN 2019cad is consistent with a pre-SN mass of 11 M$_{\odot}$, and an explosion energy of $3.5\times 10^{51}$ erg. The light curve morphology can be reproduced either by a double-peaked $^{56}$Ni distribution with an external component of 0.041 M$_{\odot}$ and an internal component of 0.3 M$_{\odot}$ or a double-peaked $^{56}$Ni distribution plus magnetar model (P $\sim11$ ms and B $\sim26\times 10^{14}$ G). If SN 2019cad were to suffer from significant host reddening (which cannot be ruled out), the $^{56}$Ni model would require extreme values, while the magnetar model would still be feasible.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
